Adversarial Risk and the Dangers of Evaluating Against Weak Attacks

This paper investigates recently proposed approaches for defending against adversarial examples and evaluating adversarial robustness. We motivate 'adversarial risk' as an objective for achieving models robust to worst-case inputs. We then frame commonly used attacks and evaluation metrics as defining a tractable surrogate objective to the true adversarial risk. This suggests that models may optimize this surrogate rather than the true adversarial risk. We formalize this notion as 'obscurity to an adversary,' and develop tools and heuristics for identifying obscured models and designing transparent models. We demonstrate that this is a significant problem in practice by repurposing gradient-free optimization techniques into adversarial attacks, which we use to decrease the accuracy of several recently proposed defenses to near zero. Our hope is that our formulations and results will help researchers to develop more powerful defenses.

==> attack_cdf.csv <==
128,0,0,0,0,0,0,0,0,0,0,0,0
256,25,0,0,0,25,0,0,0,25,0,0,0
512,31,0,0,0,29,0,0,0,25,0,0,0
1024,33,25,0,0,33,25,0,0,25,25,0,0
2048,42,35,0,0,41,33,0,0,25,25,0,0
4096,51,49,25,0,53,50,25,0,26,25,25,0
8192,55,57,51,0,55,60,50,0,28,27,25,0
16384,56,70,70,25,55,73,71,25,31,31,31,25
32768,56,73,83,67,55,75,83,66,39,37,36,31
65536,56,75,93,88,55,77,93,88,57,57,57,51
131072,56,77,96,98,55,79,96,98,77,79,77,71
190000,56,78,97,100,55,79,97,100,89,89,88,87


==> comparison_scatter.csv <==
-4.27568531,-6.102591515,0
7.303775787,7.476830959,1
-10.71566772,-10.17495537,1
3.606570005,4.003001213,1
-0.9357767105,0.02569770813,1
8.963313103,9.057106972,1
-9.293105125,-8.750525475,1
0.9742109776,-0.2225308418,0
7.826440334,7.954062462,1
8.082391739,8.683692932,1
-6.876327991,-6.841931343,1
-9.437994957,-8.903131485,1
-7.080583096,-5.216891766,1
7.68359375,7.900067806,1
6.315223217,6.529545307,1
-1.333731174,-0.6217346191,1
-0.6358795166,0.04445505142,1
5.935509205,6.267802715,1
-10.1703167,-9.423584938,1
3.532978535,4.127416134,1
0.3993725777,0.8767080307,1
8.858154297,9.050088882,1
4.550286293,5.007284164,1
-6.172028065,-5.836818695,1
-4.586040974,-3.577047825,1
0.9221711159,1.613587856,1
4.137509823,4.462883949,1
-11.3914566,-11.09263515,1
6.215316296,6.386850834,1
-5.145172119,-4.146778107,1
1.391794682,1.770944595,1
7.427443504,7.676044464,1
7.4016366,7.532552719,1
3.804428577,4.024158478,1
8.062520981,8.219934464,1
-3.129448891,-2.743674755,1
-10.59205818,-10.42502594,1
1.526921749,2.279346943,1
5.470617294,7.657443047,1
-6.136743546,-5.699373245,1
-3.336720467,-2.437667847,1
-4.664693356,-3.625083685,1
-6.75988245,-5.620455265,1
-12.40502453,-11.63190079,1
6.384905815,6.538134098,1
2.342319012,2.840874672,1
5.617205143,5.897118092,1
7.053687096,7.270231247,1
-11.11840057,-10.99564934,1
-8.989574432,-8.208060265,1
-3.379255772,-2.87746954,1
-6.697419167,-6.051276684,1
-2.740555286,-1.76019907,1
-3.415358543,-2.298312187,1
3.457073689,3.978005171,1
9.013778687,9.287387848,1
3.299781322,3.892136574,1
-8.172440529,-7.753732681,1
-10.70836449,-9.678534508,1
4.940171242,5.165831566,1
5.859683514,6.231722355,1
7.51887989,7.671082497,1
7.682178497,7.770511627,1
-2.66647768,-1.850535393,1
-10.37914085,-9.959758759,1
-3.023571968,-2.554759979,1
6.842550755,6.930044174,1
-3.210328102,-2.770029545,1
2.436544895,3.132209301,1
-1.730161667,-0.9988164902,1
6.645406723,7.001542091,1
2.337206364,2.988315821,1
6.347412109,6.447594643,1
-4.155023098,-3.59429884,1
6.674003601,6.845004082,1
4.841316223,6.042322159,1
-6.071788788,-5.12494421,1
0.4373335838,0.8891468048,1
-10.24789143,-9.729431152,1
4.474847794,4.751317978,1
-0.8452978134,0.06048250198,1
3.326299191,4.073143959,1
8.606984138,8.768857002,1
7.688274384,7.855085373,1
2.530720711,3.294873714,1
-8.361875534,-7.917684555,1
6.456994057,6.804375649,1
6.891374588,7.030715942,1
-9.547935486,-8.783420563,1
0.9914093018,1.536757469,1
6.657702923,6.880690575,1
-5.349752426,-4.474672318,1
3.43384552,4.002296925,1
-6.099851608,-5.660249233,1
4.987809181,5.509757042,1
6.685358047,6.890701294,1
-10.42363167,-7.011732101,1
-3.13922596,-1.825409889,1
4.864581108,5.065579414,1
5.372150421,5.556529045,1
4.204440117,5.092604637,1
-4.435145855,-3.714710712,1
-6.818505287,-6.086195946,1
6.598628044,6.844011307,1
6.553065777,7.11101532,1
-3.514335155,-2.341732979,1
6.956302166,4.080207348,0
7.644943237,7.732537746,1
0.3621873856,1.694776535,1
-4.463265896,-3.641257286,1
-8.850478172,-6.3415308,1
-5.957903385,-4.690788269,1
7.751021862,7.956563473,1
-5.041043758,-4.380508423,1
-4.68975544,-2.330608606,1
-2.959509134,-2.14606905,1
-1.472181797,-1.077970028,1
3.033239841,4.058995724,1
7.941182137,6.42980957,0
-3.151775837,-1.752668381,1
5.669856071,6.067584991,1
-6.886116028,-6.437314034,1
-5.941916466,-4.427999973,1
-5.53537178,-4.913724422,1
2.024780273,2.595374107,1
-4.15871954,-3.4567523,1
-3.33892417,-2.689048052,1
5.309550762,5.780403137,1
7.103737354,7.384742737,1
4.981300831,5.325119972,1
2.782089233,3.598258018,1
7.706936836,7.819853306,1
-13.211483,-13.04830074,1
8.107107162,8.28433609,1
-13.31882763,-12.478899,1
0.2864017487,1.161112785,1
3.404835939,3.694959641,1
-6.858281136,-6.182966709,1
-8.632527351,-8.303944588,1
7.108186245,7.297691822,1
1.495071888,2.070248604,1
0.7811155319,1.314139366,1
4.278146744,5.314894676,1
3.941842318,4.402174473,1
-5.709190369,-4.980473995,1
-5.846770287,-4.893712997,1
8.311478615,8.430624008,1
-1.464274883,-0.05691719055,1
0.7051177025,1.035198212,1
-2.08716917,-1.631998062,1
-4.389038086,-3.885669708,1
-6.98870182,-6.23962307,1
4.692706108,5.038203716,1
-2.826551914,-1.809428215,1
-4.453988552,-4.026993275,1
4.234528065,4.760686874,1
-7.584130287,-6.584450245,1
7.118058205,7.391345024,1
-11.47539711,-11.00036907,1
7.776831627,8.138291359,1
-5.404859066,-4.522756577,1
-3.874871254,-1.463993549,1
7.15541935,7.006193161,0
5.391596317,6.514012337,1
-6.556826115,-6.00211525,1
1.972992897,2.510945797,1
-3.927595377,-3.678072691,1
-11.15738201,-9.808580399,1
-3.832188606,-3.261569023,1
-9.924850464,-9.301831245,1
-5.640367508,-5.202558517,1
-2.769901752,-2.154624462,1
-9.858935356,-9.461517334,1
-9.06169796,-8.01674366,1
2.750786781,3.336340904,1
6.401468754,6.637738228,1
-3.010558844,-2.689796686,1
-10.03948402,-9.366451263,1
6.951668739,7.069996357,1
6.021840572,6.240580082,1
-2.658533335,-2.478415012,1
-4.779986382,-3.881980896,1
-4.12856102,-3.594398022,1
6.676753044,6.838531971,1
7.290635586,7.408416748,1
-6.652305603,-5.457662582,1
-7.847662449,-7.335865974,1
-2.068435192,-1.046236038,1
6.495563507,6.615056038,1
1.678637505,2.701796055,1
-8.416563034,-8.065580368,1
6.915295601,7.054592133,1
5.04463768,5.178319931,1
-5.554578304,-4.863531113,1
-2.74070549,-2.167938471,1
-3.692859411,-3.236417532,1
-2.820427656,-2.373843193,1
6.315639973,6.52022934,1
-8.511058807,-7.998946667,1
-11.73047256,-10.76377869,1
-2.838531971,-2.018936634,1
-10.35429478,-9.749789238,1
1.769940853,2.000422955,1
7.255897045,5.842521191,0
-4.124048233,-3.157984972,1
0.4706907272,1.395729542,1
6.968265533,6.83163166,0
-0.3763942719,0.3311462402,1
3.008785248,3.612169266,1
7.820038795,7.965693474,1
-3.902340412,-3.156525135,1
-8.442018509,-7.097779751,1
3.397408247,3.750149965,1
-1.50357914,-0.9537124634,1
-1.690370083,-1.181527138,1
-5.307448864,-4.712184906,1
-6.904314995,-6.465518951,1
8.151600838,8.225478172,1
3.794819832,5.199482918,1
6.20181942,6.728053093,1
7.970855713,8.06274128,1
-2.851398468,-1.965755939,1
-5.190510273,-4.56124258,1
-2.001493216,-1.507409334,1
-3.27468586,-1.595776081,1
-1.797007561,-1.478851795,1
-11.88288593,-11.4230957,1
2.312684536,2.744088411,1
7.852040291,7.961054325,1
-0.1927490234,0.3770084381,1
-7.513181686,-7.079622746,1
6.590675354,6.70506382,1
1.758174419,2.772466183,1
-2.628732681,-2.006723881,1
1.244608879,2.748022079,1
-2.028525829,-1.397766113,1
6.646211624,7.059437752,1
-4.687718391,-3.865952015,1
5.654100418,6.089839458,1
-1.801781178,1.006423473,1
5.969477654,6.296507359,1
-5.852046013,-5.095753193,1
8.549113274,8.758037567,1
5.725549698,5.868983746,1
7.195559502,7.300379276,1
3.166126251,3.329726696,1
-4.702429771,-4.268904686,1
-8.824973106,-8.391584396,1
6.477982998,6.597385883,1
6.243958473,6.391536236,1
-6.565028191,-5.127368927,1
-11.30983543,-10.75941753,1
2.113192558,2.797215462,1
2.814079762,3.243807793,1
4.857488632,5.202648163,1
1.514713287,1.878458023,1
5.972330093,4.940476894,0
2.879665613,3.307412386,1
-0.3826389313,1.031172276,1
4.365896225,4.823820591,1
-12.34991169,-11.65371513,1
4.664326668,5.044864655,1
6.174388409,6.365382195,1
-1.169369698,-0.6116566658,1
-3.59432292,-2.666645288,1
-0.6255030632,-0.005222320557,1
-7.055850029,-6.293154716,1
-12.59976959,-11.99682236,1
1.058146477,1.741390228,1
5.661895752,5.806982994,1
-12.21675777,-10.29141331,1
6.001966476,6.38360548,1
2.911835194,3.993461609,1
-2.389066458,-1.709286928,1
-2.611721277,-1.921827555,1
4.537415981,5.491630554,1
6.935600281,7.217686653,1
-3.93183732,-3.323621273,1
-11.21473503,-10.68461227,1
-7.286304474,-6.693925858,1
-9.248596191,-8.827572823,1
5.555812836,5.87365818,1
-1.334474564,0.1885728836,1
5.032887459,4.649551392,0
1.265165806,1.918431759,1
-3.6385746,-3.105127335,1
-3.693068981,-2.113565445,1
-2.442481041,-0.8325791359,1
6.976641655,7.126293659,1
3.662507534,4.155897141,1
2.541143656,3.227110863,1
-11.03585815,-10.4533596,1
-6.685774803,-5.96670723,1
1.975697041,2.285060644,1
5.330866337,5.585093498,1
-4.530943394,-3.328229904,1
4.020743847,4.38468504,1
3.299922943,3.636565208,1
6.991949558,7.182957649,1
-7.392244339,-6.698684216,1
-12.69685173,-12.00603104,1
-7.457367897,-6.984701633,1
-2.53889513,-1.990501881,1
-11.86351776,-10.91356754,1
-7.017299652,-6.62850666,1
4.545557022,6.020083427,1
4.045454979,4.321710587,1
-11.33427811,-10.89687729,1
-4.622449875,-5.832589149,0
2.002807617,0.4161992073,0
6.488276482,6.624863148,1
-8.147286415,-7.119106293,1
4.857887268,4.227519989,0
7.139671326,7.235464096,1
-12.0872488,-11.56660652,1
-4.22938776,-3.590588093,1
4.88730526,5.408592224,1
3.938651323,4.299494743,1
0.05329465866,0.9910464287,1
-4.51884985,-3.948746204,1
5.715157509,5.798481941,1
6.720133781,6.985085011,1
1.925171852,2.711851597,1
8.097302437,8.277816772,1
3.532098293,5.091568947,1
-3.419273615,-2.543241739,1
7.323208809,7.441764832,1
-12.93527794,-12.31221199,1
9.065356255,9.239029884,1
7.784945011,7.955452442,1
2.556276798,3.118710518,1
4.570249558,4.898249149,1
7.532566071,7.769993782,1
0.9694714546,1.417243004,1
-10.8565197,-10.19231224,1
9.660867691,9.831710815,1
7.200918674,7.335066795,1
-1.609036922,0.4354000092,1
7.732382774,7.862215996,1
-2.239051342,-0.9646949768,1
-5.603931427,-2.075930595,1
3.847351551,4.991276264,1
9.428765297,9.541254997,1
5.052403927,5.430008888,1
1.85491848,2.289421558,1
3.629413128,3.971516609,1
-8.880662918,-7.807722569,1
-2.574543953,-1.766188145,1
0.6178519726,0.9572064877,1
-8.264180183,-6.981242657,1
1.595681667,2.108748913,1
8.329078674,8.507600784,1
-5.637251377,-5.02893734,1
-13.39742184,-12.68384361,1
-7.810602665,-7.327613354,1
1.281781197,2.208272934,1
6.339654922,6.326509476,0
-3.232357979,-2.889045477,1
0.08823013306,0.5884313583,1
-3.643649101,-3.02807045,1
5.059090614,5.411477089,1
4.346835613,4.551067829,1
-3.730410576,-2.806560516,1
1.639846325,2.049386263,1
-6.192082882,-4.736558437,1
-7.381923199,-6.213355064,1
-4.565625191,-3.957868814,1
1.528172493,2.281010151,1
5.629132271,5.98291254,1
-4.160170555,-3.226804733,1
-11.14431763,-10.31177711,1
-9.449210167,-8.580498695,1
6.668935776,6.879752159,1
4.50039959,5.027777195,1
-6.206682682,-4.899573803,1
6.515349388,6.678212166,1
-9.871108055,-9.086689949,1
3.169094563,3.777860165,1
3.496900082,4.009606361,1
8.433554649,8.776353836,1
-9.81529808,-9.378434181,1
-1.156578541,0.2521042824,1
-2.807603836,-1.109091282,1
-0.115237236,0.1958317757,1
-4.039570332,-3.343281269,1
-1.832127571,-1.318785191,1
6.682290554,6.773666859,1
1.842289448,2.180002689,1
-9.580188751,-9.037969589,1
-8.207743645,-6.765801907,1
4.210003853,4.340917587,1
-7.123324871,-6.313668251,1
5.114008904,5.437574863,1
-10.33798981,-9.772454262,1
6.5278759,6.773108482,1
-9.101465225,-10.07376099,0
6.954234123,7.181331635,1
-10.96787357,-10.45518684,1
1.808504105,3.39027071,1
6.183595657,6.370270729,1
-2.065320015,-1.357452393,1
-5.246353149,-4.789921761,1
3.707351685,4.210328579,1
6.932818413,7.21769762,1
0.07894897461,1.159179688,1
-8.199634552,-7.801844597,1
3.808299541,4.065926552,1
-0.5686416626,-0.3753619194,1
-4.23641777,-3.35081768,1
-8.185325623,-8.428215027,0
-2.139313221,-1.522314072,1
-3.129235983,-2.185541153,1
-11.75929928,-11.27898884,1
7.044863701,7.110536098,1
-2.913973093,-2.510451078,1
6.323431969,6.964848042,1
0.2814998627,1.131256104,1
-5.760499954,-4.879321098,1
-1.156014681,-0.6516828537,1
6.171595573,6.670328617,1
4.926585674,5.490607738,1
4.88310957,5.401106358,1
5.790655136,6.063806057,1
-7.959503174,-7.359221458,1
-6.705643654,-6.308267117,1
8.767942429,8.906218529,1
-2.292625189,-2.064862967,1
6.668991089,6.814229965,1
4.875638962,5.42580843,1
2.978003025,3.478070736,1
2.752524853,3.188302517,1
-7.563951492,-7.122885704,1
2.918490887,3.583246231,1
6.682227135,6.783006668,1
2.295896053,2.823333502,1
-8.562285423,-7.876932144,1
5.296149254,5.565114975,1
8.182299614,8.273052216,1
-4.688591957,-4.137154102,1
-6.994772911,-6.00301075,1
0.4785122871,1.024966717,1
-5.240605354,-4.455515862,1
-9.355846405,-8.65631485,1
-2.98635149,-1.943709373,1
-6.069840908,-3.955758572,1
-7.750078678,-7.042393684,1
-3.285346985,-2.788290501,1
-0.2566332817,0.8214087486,1
5.621470451,5.830951691,1
6.660163879,6.86784029,1
-7.513425827,-6.408734798,1
0.3124670982,0.8205385208,1
-4.083019733,-3.284815311,1
1.236958504,1.711138248,1
1.495430946,2.050918579,1
3.86122179,4.193312645,1
5.352994919,5.671157837,1
-5.154752731,-4.39488554,1
-4.976032257,-4.200414181,1
-4.614375114,-4.070996761,1
-2.39601326,-1.39864397,1
-0.3048000336,-4.495792389,0
-1.284609795,-0.3289403915,1
7.828135967,7.985349178,1
-4.984380722,-4.569531441,1
-9.461964607,-9.012192726,1
5.326832771,5.55565834,1
-3.294043064,-2.892439365,1
-7.354077339,-6.035630226,1
-4.808072567,-4.031560898,1
-6.613604546,-5.767997742,1
7.854388237,7.941195488,1
-9.363517761,-8.567405701,1
0.5385484695,1.020000458,1
-10.28075314,-8.449796677,1
6.188639164,6.357606411,1
-4.464720726,-3.548036575,1
-6.226549625,-5.742363453,1
-8.284277916,-7.658172131,1
7.232082367,7.682115555,1
6.821421623,6.809067249,0
5.185355663,5.527667522,1
7.129618645,7.185433865,1
-2.210559368,-1.158717155,1
7.690642357,7.851246834,1
1.171548128,1.681421041,1
-8.33516407,-8.035083771,1
-7.572939873,-6.457567215,1
-1.356675625,-0.5761561394,1
3.405303001,3.475534916,1
-14.29085159,-12.42666531,1
-5.773952484,-5.309075356,1
-5.446263313,-4.52279377,1
-2.453772545,-1.805310249,1
-0.1006755829,0.3805904388,1
1.552373886,2.536746025,1
-9.146185875,-8.683750153,1
0.5070726871,1.190912008,1
6.518630028,6.692373753,1
-8.125261307,-7.641214371,1
-10.76029301,-9.889984131,1
-2.191586018,-1.783131123,1
3.014249325,3.598741531,1
-1.351242542,-0.3791286945,1
7.478726864,7.608343124,1
-10.00306225,-9.521477699,1
0.5761656761,1.022480965,1
-1.355796814,0.002792835236,1
1.682261467,2.348005772,1
6.308587074,5.697195053,0
7.218127251,7.340537071,1
-6.162804604,-5.241687775,1
-7.909081459,-6.834134102,1
-0.9193348885,0.2883343697,1
0.6647624969,2.132472038,1
-9.193152428,-8.121804237,1
2.806529045,3.336859226,1
8.253978729,8.44459343,1
-7.27661562,-6.671902657,1
4.239150524,4.71798563,1
1.111471176,1.537353516,1
-0.4198355675,0.3570919037,1
-7.615934849,-9.191726685,0
4.732665062,5.899704933,1
-10.74200821,-10.33586502,1
-8.108325958,-7.289850712,1
4.667817116,4.915918827,1
-2.490672112,-1.864398003,1
-6.358990669,-5.921123981,1
4.890318871,5.235191345,1
7.778384686,7.893152237,1
-3.963734865,-3.222233295,1
-8.576854706,-7.783115864,1
5.531189919,5.887784958,1
-4.338917255,-3.957127094,1
-1.050992012,-0.8955144882,1
-10.20979881,-9.4798069,1
-6.335020065,-5.063434124,1
2.012233257,2.816353798,1
-12.09856606,-11.53609943,1
-6.972063541,-6.427353859,1
-10.22906113,-7.68844223,1
-9.254576683,-8.915563583,1
-0.6510920525,-0.2764048576,1
0.4880609512,1.345660686,1
-2.923857212,-1.862414598,1
-5.766611099,-5.118423939,1
5.924671173,6.176112175,1
3.812854767,4.252996922,1
1.248778343,2.146314144,1
2.135912895,2.872425079,1
-7.175185204,-6.51770401,1
-8.797292709,-8.136948586,1
6.231173038,6.46849823,1
0.4162459373,1.047533512,1
-12.62710857,-12.15051746,1
-7.129858017,-6.845137119,1
0.6487326622,0.9723067284,1
-9.085260391,-8.408622742,1
7.880706787,7.956501007,1
3.135035038,4.106705666,1
3.301219463,3.883289337,1
-11.7476759,-11.50623703,1
-4.835436344,-2.699671268,1
-3.348463774,-1.516672134,1
-8.20106411,-7.375585556,1
6.711441517,6.821499825,1
-3.254366875,-2.797620296,1
-7.477974892,-7.24409008,1
-11.72559738,-10.9870224,1
4.589573383,5.296303749,1
8.390637398,8.679849625,1
-7.171487808,-6.583494663,1
-9.94776535,-10.25128651,0
-10.53891468,-10.0650177,1
-4.597043991,-3.866471767,1
4.218124866,4.891134262,1
5.951651096,6.448531151,1
-8.023097992,-7.207408428,1
6.630396366,6.850163937,1
0.6376793385,1.61093998,1
6.971709251,7.130611897,1
-3.525649071,-3.036520958,1
2.867313862,2.973758221,1
-10.10747242,-4.346809864,1
-2.679265499,-2.206763744,1
4.109029293,5.083292007,1
-6.357030392,-5.754898071,1
-5.577468872,-5.058603287,1
-12.91872215,-12.56598282,1
0.8953256607,1.314424276,1
0.4396572113,1.143106937,1
-2.434746265,-2.042102337,1
-3.409252644,-2.779254436,1
-3.513517857,-2.684958458,1
-10.97265148,-10.1710453,1
5.483084679,5.609490395,1
6.701663971,7.258329391,1
6.498458385,6.707841873,1
6.92289114,7.087755203,1
-10.11925697,-9.900808334,1
-6.67198658,-6.427578926,1
-4.550991058,-3.779010296,1
2.842895508,2.859014511,1
-10.58872795,-10.04702282,1
-6.253547668,-5.724989891,1
3.676102638,4.538348198,1
-0.2855658531,0.01520633698,1
0.3525898457,-0.07087516785,0
-5.089036942,-4.306480408,1
1.996152401,2.509428978,1
-11.05493164,-9.790355682,1
6.352077007,6.507452011,1
3.921167374,4.18484354,1
-8.800692558,-8.057355881,1
2.257228374,2.706090927,1
6.107012749,6.338439941,1
6.482206345,6.640883446,1
2.031035423,2.741596222,1
-4.708949566,-4.473221779,1
-1.561730385,-0.892821312,1
-5.936957359,-4.521573067,1
-3.615494728,-3.033055305,1
-6.201834202,-5.979293823,1
-1.989355087,-4.144800663,0
-6.961416721,-5.884392262,1
1.168375015,2.079383373,1
-2.287539959,-1.90577364,1
-4.924077988,-4.116485596,1
5.135064602,5.333123207,1
-9.362001419,-8.716617584,1
-12.43692684,-11.60618496,1
8.507757187,8.651920319,1
2.130550385,2.658428192,1
8.939329147,9.072066307,1
-0.6081423759,-0.1411342621,1
1.213039875,1.759781361,1
3.94866991,4.487331867,1
6.661826134,7.050994873,1
-3.148095846,-2.224615574,1
-6.491979122,-6.112855434,1
2.620698452,3.337924957,1
-8.423103333,-7.880269051,1
-5.678795338,-4.726521969,1
-1.569898605,-1.150071144,1
7.627259731,7.80953455,1
-1.207842827,-0.7607893944,1
-7.690634727,-7.310132504,1
-3.828980923,-3.450704813,1
4.177474022,4.606983662,1
-14.05113029,-13.55215931,1
-10.05675125,-9.474588394,1
-13.39875317,-12.32057571,1
2.974053383,3.681900263,1
8.170969009,8.30556488,1
-10.31169701,-9.59828186,1
0.07069540024,0.9076356888,1
6.385265827,6.51993084,1
-3.492038488,-3.001305342,1
2.572920322,3.35176754,1
-10.76436996,-10.30782604,1
-6.769206524,-6.210459709,1
-4.998730659,-3.791019917,1
-5.853572845,-5.744806767,1
3.426239014,4.331030846,1
-6.103312969,-5.819687366,1
-3.474088907,-2.289311409,1
6.748620033,7.77396822,1
1.774002552,2.7816782,1
2.091739178,3.155633926,1
-0.07820558548,0.4642996788,1
7.077388763,7.205937386,1
6.435903072,6.83484745,1
-1.803565025,-3.944301367,0
-7.763786316,-7.162631989,1
4.808806896,5.38948679,1
7.874423027,7.970924377,1
0.4487848282,0.7864985466,1
-10.89892769,-10.4478569,1
2.902873039,3.341237307,1
3.01808691,3.600505829,1
3.78619051,4.436610222,1
-6.770275116,-5.413157463,1
5.186811447,5.348089218,1
4.883468151,5.139819145,1
-5.166705132,-2.486138582,1
2.682954311,3.154766321,1
7.634684563,7.998279095,1
7.430075645,7.568871498,1
4.054790497,4.902777672,1
7.327620506,7.493572235,1
-5.893334866,-4.886321068,1
-5.871631622,-5.268707752,1
-4.976697922,-4.41463089,1
-6.459944248,-5.953959465,1
-3.044205666,-2.251413822,1
8.531246185,8.846556664,1
-7.513580322,-7.026136875,1
-9.511007309,-9.19601059,1
-4.4998312,-2.617653131,1
3.551828384,4.387264252,1
-8.722834587,-8.273859024,1
2.558079004,3.162580729,1
5.037798405,5.661521912,1
-1.60091877,-0.5421824455,1
5.579225063,5.688253403,1
3.572544336,4.027697563,1
4.970183373,5.285223007,1
-4.43419838,-3.723654985,1
0.4024009705,1.338373184,1
8.942648888,8.445716858,0
-4.604414463,-3.647561789,1
-2.187119722,-0.2726268768,1
0.6459932327,1.210279942,1
-2.740049362,-2.780774117,0
-13.72878456,-12.81743717,1
6.245158672,6.360524654,1
5.807422161,6.143269539,1
-4.253777504,-2.974281311,1
-1.703693867,-0.9242248535,1
6.094462395,6.297495842,1
0.6352767944,2.259401798,1
2.841000795,3.357826471,1
8.034625053,8.40607357,1
-0.03320121765,0.719815731,1
-2.413012028,-1.934254169,1
-7.565343857,-7.033308029,1
1.095155239,1.73803854,1
5.77072525,5.970393658,1
-0.6442737579,0.01533508301,1
-9.240470886,-8.787234306,1
7.621798992,7.769043922,1
-6.004030228,-5.303833008,1
-10.18672943,-9.401094437,1
-8.085644722,-7.614510059,1
-11.23509979,-10.59313583,1
6.828887939,7.345142365,1
-12.03530502,-11.46312046,1
5.261912823,5.558010578,1
8.182634354,8.380142212,1
7.967552662,8.127118111,1
1.530483723,2.084807396,1
-2.736313343,-2.33573699,1
-2.928881407,-2.060882807,1
-5.08412075,-4.584858418,1
3.834541798,4.377801418,1
-9.313832283,-8.566115379,1
-0.04581546783,0.28789711,1
4.386976719,4.894962311,1
2.468163967,3.033046246,1
-0.5105600357,1.027186394,1
-8.889947891,-8.192191124,1
-0.8167061806,0.006505966187,1
5.856738091,6.01964283,1
-12.33409882,-11.98292255,1
7.072120667,7.316777229,1
0.9883742332,1.355873108,1
-7.472837925,-6.819439411,1
-1.648241043,-0.7089567184,1
6.896039963,7.01912117,1
3.366059303,3.890531063,1
-0.501162529,-0.3503646851,1
4.998862267,6.112278938,1
6.655005455,6.743523121,1
-9.05795002,-8.877839088,1
-6.723962307,-6.352591991,1
6.191016197,6.462659836,1
-9.411122322,-8.300542831,1
-9.966627121,-9.148910522,1
7.766366005,7.237849712,0
-2.810049295,-1.988722563,1
-2.837423801,-2.203494787,1
-1.779808044,-1.290802717,1
-1.012128592,0.1333642006,1
0.3941364288,1.304561138,1
1.505527496,2.305830956,1
-8.38759613,-7.663805485,1
1.136452675,1.851864815,1
-5.129811764,-4.353052616,1
-9.185130119,-8.335279465,1
-0.0650639534,0.5881237984,1
5.422275543,5.95131731,1
1.829978943,2.820058584,1
2.625970125,4.528811455,1
5.351255417,5.578961372,1
-8.855391502,-7.874750614,1
1.048744202,1.578173637,1
-10.64874077,-10.21045685,1
3.376511812,3.756260872,1
5.361555576,5.794419289,1
-0.2127017975,0.2799220085,1
6.171710014,6.29761982,1
-6.718511581,-6.014942169,1
7.180723667,7.545107365,1
8.961121559,9.067588806,1
-9.866845131,-8.961043358,1
-9.290590286,-7.959109306,1
3.92365694,4.304364204,1
3.61864233,3.955849409,1
-8.814930916,-7.711931229,1
-6.579203606,-6.148772717,1
5.541728973,5.63141346,1
-2.290932179,-1.806875229,1
-9.598073006,-8.302067757,1
7.444706917,7.572239876,1
-5.54638052,-5.054318905,1
3.38969183,3.662937403,1
1.56978178,2.890150547,1
4.036848545,4.544337749,1
5.926473618,6.348208427,1
-5.361194611,-3.905758858,1
0.5074868202,1.13003397,1
-0.9481782913,-0.6721243858,1
-2.921020985,-2.417607307,1
-4.613871574,-2.389000893,1
-6.202243805,-5.224295139,1
9.348504066,9.688588142,1
-12.2845211,-11.64815521,1
-8.504653931,-8.044935226,1
-2.966855526,-2.494622231,1
-8.675465584,-8.138293266,1
4.35785532,4.645150185,1
-6.405795574,-5.885684013,1
-5.248978615,-5.320196629,0
-1.327092648,-0.6002178192,1
1.89995718,2.686096668,1
6.470282555,6.588019848,1
4.591246128,4.99728775,1
-7.029625893,-5.417093277,1
-1.894358158,-1.088053703,1
-6.608061314,-5.884188652,1
-11.07913685,-10.55880547,1
-4.558796883,-3.860872507,1
3.264187098,3.553057194,1
7.946717262,8.142664909,1
7.424209595,7.52914238,1
-2.010542393,-1.483688354,1
7.186584949,7.804346561,1
0.2380042076,0.7999072075,1
-10.25381374,-8.610747337,1
-6.202026367,-5.673828125,1
-3.076312065,-2.605630159,1
-12.25406075,-11.33624649,1
1.074357033,1.700401783,1
5.690954208,5.884991169,1
6.587440491,6.895480156,1
-2.058393002,-1.237871647,1
-6.010055542,-4.787617683,1
7.725355625,7.914022446,1
-8.649098396,-8.149819374,1
1.577058792,1.81073904,1
0.3414702415,0.7394285202,1
-3.394007206,-2.329744816,1
2.916217804,3.536810875,1
-2.61814642,-1.762224674,1
6.718182564,7.344647884,1
-5.059231758,-4.595692635,1
6.492887497,6.585018635,1
-5.746653557,-5.22870636,1
-7.246530056,-6.75035286,1
0.4504170418,1.462966442,1
3.732749462,4.429564476,1
-5.767616272,-5.062952995,1
-5.936102867,-3.519598484,1
-2.195985317,-1.485608101,1
-7.851321697,-6.673246384,1
-7.814708233,-7.604547501,1
-4.953699112,-4.322779655,1
-7.75164175,-7.253539562,1
-0.3920674324,1.176076889,1
-8.111673355,-7.056395531,1
5.083580971,5.531529427,1
5.714911461,6.304793835,1
-2.528680563,-1.673588753,1
3.358569622,3.764348984,1
7.092486382,7.165026665,1
-1.597421408,-0.7386517525,1
4.886780739,5.253652573,1
7.480453491,7.67643404,1
5.841977596,6.074093819,1
5.85461235,6.820910931,1
6.118465424,6.335309029,1
7.678264141,7.802074432,1
6.786709785,6.93457222,1
-5.640810013,-5.250101089,1
-0.6058421135,2.774348736,1
-0.8387551308,-0.3217120171,1
-1.711374283,-1.40639782,1
2.304450512,3.238984108,1
5.958729267,6.207542419,1
1.230686665,1.949323177,1
3.216808319,3.708383083,1
-0.6963772774,0.9740195274,1
-7.413430214,-7.113115788,1
5.320839882,5.671232224,1
4.425429344,5.052248955,1
-8.394109726,-7.683318615,1
-3.609261036,-3.073931217,1
5.854403973,6.072524071,1
3.239880562,3.554765224,1
-4.790370464,-4.021156788,1
-7.543198586,-6.925583363,1
-7.282686234,-6.941422462,1
-3.41059947,-3.034655333,1
6.267241001,6.378093719,1
-2.088748455,-1.753495693,1
-7.203343391,-6.570319653,1
-3.384433746,-2.527638435,1
-5.352445126,-4.996396065,1
7.197630882,7.306182861,1
7.63561058,7.976352692,1
3.936526299,4.576150894,1
-1.319115639,-0.2575178146,1
0.64529562,1.327334642,1
0.1579394341,0.704685688,1
-8.111656189,-7.492538929,1
-5.84455204,-5.542496681,1
-3.681890965,-3.252658367,1
-6.265832901,-4.913458824,1
6.300695896,6.55322361,1
-8.463093758,-7.92326355,1
-0.01449966431,0.4987878799,1
-3.087778091,-1.810732365,1
-0.5644540787,0.007316589355,1
6.699071884,6.926028252,1
-0.6408877373,0.5646157265,1
-1.401462078,-0.9200778008,1
-5.405454159,-4.756018639,1
5.711616516,6.133203506,1
0.2996311188,1.252953529,1
-0.6799516678,-0.3774590492,1
-15.01742554,-13.54767036,1
6.472109795,6.755888462,1
5.889037609,6.532763481,1
-5.819657326,-5.378365994,1
-14.97399521,-13.50859356,1
-1.789951563,-1.265769243,1
-5.96394825,-5.468245506,1
-6.93521595,-6.496533871,1
6.941049099,7.191209316,1
8.564292908,8.694820404,1
6.625555038,6.754153252,1
-4.166912079,-3.898441076,1
-4.896309376,-4.147612095,1
-6.732770443,-6.026888847,1
-1.854184628,-1.26638937,1
-1.075453758,-4.211366653,0
-10.76301479,-10.32426929,1
-0.9946532249,-0.4109215736,1
6.564275265,6.690812111,1
7.044975281,7.13950634,1
1.629761696,2.080752373,1
0.01730918884,0.8491520882,1
-4.329273224,-3.627276897,1
-6.356893539,-5.724304199,1
5.880904198,6.276041985,1
6.180589676,6.320458412,1
-3.700872183,-3.039111853,1
0.6831283569,0.9819698334,1
2.678976536,3.211423159,1
1.997200012,3.351579189,1
-4.317266941,-3.453471184,1
1.351688385,1.49554491,1
4.107110977,4.583586693,1
1.430259705,2.126944542,1
-7.373260498,-5.308347702,1
-6.50368309,-4.76868248,1
-12.4160881,-12.14242744,1
-4.170847416,-2.98184824,1
-13.80106163,-11.70153999,1
-5.026766777,-2.312975883,1
-2.891178131,-2.290028095,1
-5.696233749,-5.142676353,1
-5.123933792,-3.995793819,1
-1.299892902,0.1532521248,1
8.993532181,9.086835861,1
5.893672943,6.143361092,1
-5.723278999,-4.984092712,1
-1.064539433,-0.152859211,1
4.235106468,4.699799538,1
2.834702969,3.390671253,1
7.381931782,7.403532505,1
5.931097031,6.075236321,1
-9.146164894,-8.832391739,1
6.983145714,7.267931938,1
-2.050418854,-1.498230934,1
8.104219437,8.437004089,1
-5.06407547,-4.562412262,1
6.901049137,7.139071941,1
-12.28643894,-11.28398991,1
5.488950729,5.892702103,1
-2.204915524,-1.670418262,1
3.173034668,3.622397423,1
4.071255684,5.418845177,1
-6.601526737,-5.928149223,1
3.163382292,3.59458375,1
3.878706932,4.265886307,1
0.04677820206,1.010703087,1
-10.70295334,-10.29079533,1
7.146463394,7.191087723,1

==> pixeldefend_detection.csv <==
2.668214918,5.291434893,2.36563158
2.851504683,5.189184664,2.223243475
3.799602033,5.559717744,2.53493762
2.665090843,5.280011766,2.310081244
3.227367007,5.516893916,2.550917625
1.139393106,5.02819012,2.137607813
3.663540586,5.597389641,2.055108786
2.988527343,5.522423178,2.387717962
2.400874536,5.309228279,2.102775335
3.577512849,5.465148631,2.499778509
2.615311153,5.378032927,2.247753143
2.028770218,5.148311127,2.175425529
2.605668053,5.124608053,2.339489222
3.035360788,5.250200879,2.123899698
3.047901118,5.339844048,2.266386271
2.862480825,5.442123514,2.479584932
2.804617407,5.354799711,2.474606276
4.548469695,5.848772386,2.934062958
3.347275099,5.416388974,1.497708678
3.408268612,5.654571317,2.657730341
3.224431597,5.428425393,2.643895149
1.942895889,5.12637776,1.913329482
3.264342716,5.456603127,2.362601042
2.83340465,5.308118299,2.244916677
3.672054789,5.297309153,2.402194023
4.30197265,5.658475337,2.84262085
2.510633897,5.288519089,2.125625372
2.82287704,5.256344464,2.459103823
3.385878458,5.452263302,2.597705126
3.223071553,5.387475151,2.533164501
3.985725737,5.585541372,2.587198734
1.932302409,4.999443809,2.032204151
3.168847989,5.408309201,2.274517775
3.402988038,5.296386291,2.491280317
3.466522088,5.578120639,2.58368206
2.671973784,5.244724245,2.282607079
3.284281765,5.370352499,2.488043785
3.357379803,5.465148287,2.570849895
3.316464301,5.351395131,2.454070807
2.950263824,5.279243345,2.322826624
3.211766407,5.253450674,2.267989874
2.359433798,5.237095068,2.333900452
3.274856396,5.315460952,2.262055397
3.12009246,5.286118547,2.285588264
3.409005388,5.473823121,2.42693162
4.353038602,5.702939884,2.640995026
3.00652367,5.455379982,2.401930571
2.675952444,5.282629007,2.500992775
2.573716318,5.300515264,2.207877636
2.862583327,5.372893036,2.624192715
2.629762561,5.280362612,2.390737295
3.225851491,5.301789316,2.367235422
3.631617745,5.414929868,2.397171497
2.786118718,5.39245097,2.37704587
3.26932679,5.370337709,2.068709612
2.802521792,4.895456549,1.938888907
3.189904929,5.313479705,2.23158884
3.156048308,5.586823679,2.568662643
2.350064839,5.235098343,2.313515902
3.437048976,5.505006091,2.777239084
2.698321961,5.308711298,2.335115194
3.38786968,5.266400324,2.511986017
3.791355092,5.493117577,2.75558567
3.042016195,5.362345304,2.326318502
2.972559731,5.17152061,2.315392733
3.217919623,5.517602487,2.37952137
2.02768294,4.707796003,2.11967063
3.116954797,5.503532538,2.444030046
4.002708738,5.574868435,2.324013472
3.053863777,5.493054287,2.3503654
3.70307403,5.514346501,2.384881973
4.458794537,5.657485057,2.532183886
4.106040741,5.81868495,3.040253878
2.896879193,5.381186068,2.202981234
2.480599088,5.243517266,2.219609261
2.422656901,5.257930494,2.364686251
2.765285012,5.286172206,2.446356773
2.1235292,5.041770948,2.009837389
3.372747881,5.432811309,2.312203646
2.602859051,5.378936871,2.437960386
4.208678964,5.793646942,2.939911127
2.709581532,5.351555419,2.365346909
2.775297876,5.450138965,2.166771173
2.554260198,5.312074258,2.35972476
2.930207138,5.349037928,2.249025345
3.664844219,5.548607282,1.989323258
3.909094132,5.680836254,2.859552383
2.751381543,5.339887044,2.281396866
3.657575864,5.428599096,2.427136183
3.340740424,5.451892506,2.389261007
2.702435456,5.324211459,2.416526556
3.650290309,5.499540807,2.401415348
2.791708861,5.148022883,1.908637524
4.636679212,5.657906416,2.832443237
2.442502736,5.300138277,2.263512135
2.810329831,5.158347037,2.135442734
2.94839643,5.091423886,2.125370026
3.089847831,5.550349473,2.739795446
3.284132484,5.454573381,2.526785851
2.064184319,5.310487197,2.145856619
3.178865669,5.440575321,2.4488976
4.397960969,5.685975113,2.621909857
4.513771388,5.707315138,2.910910606
2.072048425,5.064546001,2.14247179
2.572622161,5.302815712,2.264971495
1.73121066,5.161455462,2.326152563
3.346201924,5.50586016,2.511065722
3.09669414,5.499760946,2.46441865
1.875885715,5.084391835,2.151757002
3.334242209,5.434408002,2.476832628
1.357928858,4.963069353,2.184804678
3.012786268,5.409513084,2.365503073
3.421453535,5.477674514,2.365479231
2.937076493,5.37003605,2.55299449
3.607627115,5.20409286,2.149846792
3.918090231,5.447548553,2.543921471
2.188204874,5.055696775,1.907158732
2.981493229,5.232524097,2.134651661
2.928002313,5.270062192,2.260173321
3.675353083,5.61051265,2.693810701
2.117479002,5.177636678,2.008320093
4.869793554,5.837387096,3.084754705
2.257089494,5.081892919,2.299428225
3.090169783,5.406148403,2.407535315
3.062237641,5.353569687,2.329532623
3.694664394,5.365043721,2.250797033
3.93062781,5.45238885,2.469018936
3.745289037,5.477603313,2.477597237
1.758909593,5.099797062,1.998016715
2.781924563,5.31421029,2.237390757
2.181226826,5.160372312,2.105538607
3.988892636,5.667574626,2.798412323
3.64876241,5.405946839,1.904736638
2.471347593,5.245234003,1.995614171
2.986252005,5.51817072,2.45331192
2.552026996,5.345134253,2.523311377
3.68464465,5.417520279,2.236326933
2.804557041,5.324855709,2.215831518
3.652705642,5.507488497,2.594829798
3.817116118,5.523548636,2.398261309
3.286621425,5.503217121,2.468637943
4.711443423,5.578728771,2.476680517
3.073897417,5.339724348,2.22482872
3.021065885,5.264840436,2.284493208
3.703620937,5.638416931,2.686010122
3.751845382,5.586396472,2.84663415
3.379240936,5.550048158,2.521005869
2.92407112,5.451460484,2.629555464
2.444530762,5.299965262,1.987504482
3.481840979,5.502073777,2.711327791
3.277253498,5.452347918,2.319104433
3.137442817,5.420024699,2.837232828
2.070056515,5.059320462,2.214482307
2.217924095,5.137393631,2.333244085
2.794498085,5.412584704,2.607548475
4.092346748,5.561550397,2.481761932
2.407496407,5.104563406,2.518469572
3.123070865,5.307212636,2.264797211
4.809147791,5.711585138,2.988870621
4.621905164,5.668056179,2.583411455
2.007900395,5.033687048,2.019994497
2.980379121,5.15326562,2.250881433
3.31161575,5.322465829,2.232446432
2.286938046,5.274720186,2.523022413
3.183903058,5.280017958,2.195044756
1.646957789,4.979788532,1.998500228
2.615777056,5.264221641,2.177221537
3.051607357,5.349031049,1.539551139
3.150147219,5.396361181,2.373259783
4.004441297,5.395759928,2.660898685
2.719308388,5.378675456,1.472838283
2.861743877,5.517825378,2.274751425
3.276441393,5.307646377,2.282124519
2.507074016,5.365940441,2.406731844
2.385330691,5.17510646,2.305069208
3.717679535,5.791759942,2.745350599
3.17002917,5.334284862,1.654514909
2.635356144,5.060261555,2.587488413
3.629416015,5.430342318,2.651134729
2.778500204,5.434228451,2.286330223
4.348715631,5.510203768,2.70061326
4.525426693,5.649923298,2.791988611
3.283183136,5.545856926,2.34519124
2.21608611,5.053728599,2.032057524
2.999198903,5.271384055,2.413837671
3.001869459,5.525467969,2.587110758
3.611887483,5.531624969,2.68241787
2.302000338,5.192320951,2.151488066
3.250773238,5.405239644,2.736927271
3.144033903,5.318323441,2.332300425
4.420304,5.702807457,2.824020147
3.047124442,5.480513269,2.233650208
2.984793243,5.460669843,2.230315447
4.261132133,5.668224035,2.483693123
2.658509904,5.316244508,2.318770647
3.712919383,5.400914953,2.374808311
2.190456135,5.135646625,2.188325882
2.370436598,5.150593689,2.286474943
4.38318692,5.758340158,2.779637337
3.084876139,5.191885145,2.435948133
2.773422399,5.205633142,2.156946898
3.189828225,5.350738155,2.321288347
3.146089103,5.300903259,2.098502636
3.49299478,5.34653282,2.304265022
1.364589081,5.019075352,2.133836269
3.371393341,5.585723674,2.594575644
3.495305891,5.37480549,1.43516767
2.68788017,5.34793758,2.39462018
3.245338568,5.476197866,2.649387598
3.398418444,5.407143155,2.430774927
2.337501119,5.12006116,2.205921888
2.736088105,5.268439358,2.48170495
3.443266514,5.535511446,2.304803133
4.238598545,5.681731599,2.721822977
2.582898848,5.332025002,2.1581285
2.918101582,5.376943585,2.374720335
3.025153926,5.222800509,2.2609272
3.495797419,5.345967339,2.500235796
3.541279075,5.424211115,2.48985672
3.214070982,5.503269748,2.449668884
3.630940475,5.712023007,3.019715548
3.945063051,5.291934332,2.229734182
3.105188048,5.350714077,2.519258738
3.027529359,5.423411393,2.431613684
0.6250311723,4.95384486,2.124636173
2.819414846,5.265485718,2.01262188
2.512997119,5.340125413,1.386362672
2.465541955,5.436840189,2.159143209
1.839515043,5.122105696,1.980445504
2.727078935,5.253464433,2.037212133
3.224119963,5.576147991,2.591276169
2.855735814,5.34241623,2.386210918
3.247846771,5.474372092,2.697895288
2.599285927,5.224337351,2.321675539
3.069734391,5.393964423,2.469348669
2.466585033,5.33900477,2.451049566
2.373826216,5.277331923,2.358443499
2.995256016,5.371186962,2.454209566
2.566084046,5.261813875,2.515702009
1.598390754,4.998615537,2.122833252
2.408541549,5.11005999,1.941637635
3.051261671,5.36020824,2.694809675
1.884581875,5.122750634,2.124983788
2.952767556,5.322332714,2.175136089
1.561187339,5.081939698,1.928379059
3.216375558,5.249779864,2.198668242
3.240134699,5.268797083,2.308852196
2.735407911,5.339195327,2.487455368
3.484765382,5.479977714,2.334484339
3.2516562,5.50828306,2.306474686
2.271676941,5.32377875,2.325230598
2.899486115,5.391188613,2.623586416
3.155936519,5.495154891,2.609900713
3.621609008,5.590355182,2.398848295
3.362940021,5.445917808,2.545644522
1.564190854,5.074128563,2.00989008
3.877492899,5.408989911,2.446567297
3.29853608,5.384271103,2.282673836
3.053638479,5.36681962,2.448921919
3.55184779,5.539956181,2.458555937
2.966846104,5.312969947,2.40149498
3.552556017,5.511693143,2.520841837
1.6632704,5.125693955,2.487673998
3.221799909,5.414314512,2.488908529
2.547069063,5.10509105,2.077139616
2.036351755,5.081766683,1.983312964
2.532870642,5.198336925,1.193251967
3.282992579,5.503071967,2.529038429
2.128014695,5.188338507,2.09526968
3.027868854,5.581966872,2.439917564
1.473946431,5.046461619,2.341382742
3.787678434,5.490597679,2.488474846
3.487863832,5.614113979,2.659389973
3.229524365,5.465855826,2.607042074
2.094622429,5.198274323,2.547483206
2.900596095,5.256397779,2.177289963
2.723759658,5.408145129,2.020663261
2.122369517,5.070319135,2.06880784
3.304273785,5.615426212,1.93753767
3.307438277,5.451202509,2.442415953
4.154797647,5.501757671,2.584442377
2.857322532,5.382651709,2.3512218
2.367922375,5.17676541,2.330932617
2.612512126,5.07683214,2.115148544
4.080225713,5.518382603,2.689887047
2.954504243,5.43530713,2.146723032
2.6987017,5.232761778,2.241078615
3.315908108,5.345893043,2.723295212
2.633090265,5.335311946,2.223028421
2.906061035,5.364229208,2.408892393
2.488485207,5.293142343,2.231184244
3.322861734,5.275762404,2.734869957
3.011041326,5.32989241,2.417015791
4.545295573,5.82777392,2.757850647
3.513723232,5.58781499,2.682076216
3.529944004,5.606628925,2.691041231
2.391863302,5.122239843,2.571726561
3.924272341,5.624173967,2.590158939
3.006830832,5.452803329,2.381824493
3.39568391,5.421546063,2.461096525
3.798197961,5.304404493,1.580912232
3.714858666,5.593949976,2.547603369
3.222141812,5.573561363,2.360330343
3.062408248,5.247506245,3.035644293
2.695280265,5.223300636,2.195619583
3.275843923,5.482496924,2.619181395
3.272171737,5.322884437,2.577043056
2.646463166,5.192556568,2.146903992
3.055021568,5.38461335,2.643229246
3.631269651,5.199864136,2.611820459
3.720162973,5.600691719,2.972726107
3.021810228,5.268514342,2.605133772
3.254563061,5.530776404,2.461460829
3.711996865,5.575966033,2.930953264
3.188391477,5.374509678,2.555662155
3.047539265,5.215405917,2.425725698
2.518181898,5.255868415,2.214771986
2.728046168,5.38189911,2.34149766
3.211419689,5.378106192,2.435460806
2.482238776,5.270503845,2.363466501
2.127978407,5.208524524,2.048056602
3.564520203,5.577851657,2.409746885
3.714711792,5.505966789,2.706400871
3.443266858,5.513814385,2.531042099
3.633061716,5.506971171,2.652447701
2.723346898,5.436694003,2.64479351
3.505553341,5.396423095,2.576617956
3.388971404,5.281864026,2.688748121
3.173237001,5.247605996,1.988009095
2.96863473,5.374886322,2.383216381
3.561233259,5.369748838,2.486603975
3.789578849,5.573123837,2.431867361
3.290568785,5.467975691,2.495506048
3.080336469,5.273345696,2.338723898
3.102565647,5.297178789,2.701945305
2.319793208,5.26712059,2.476105452
2.725390231,5.463132643,2.426575899
2.839288713,5.312076666,2.338750124
3.122715548,5.360630975,2.479312897
2.616425261,5.280036876,2.512696743
3.522777118,5.323385252,2.291987419
2.476287124,5.357047876,2.252984524
3.445077153,5.468728634,2.716276407
3.272111199,5.632296048,2.634700775
3.654705807,5.666524497,2.648281813
2.04393828,5.142374266,1.935778022
3.723056075,5.449352658,2.649517298
3.844517864,5.372466517,2.443300486
1.365573169,5.03598612,2.120781899
3.560988355,5.453763684,2.839534998
3.045896137,5.343088684,2.543744326
2.718926241,5.375206898,2.135828733
3.104288232,5.386078647,2.542458534
3.338482628,5.358864019,2.545492172
2.125267263,5.139010273,2.059620142
2.558806403,5.251188063,2.389060259
4.359185971,5.578653099,2.35744977
4.146565497,5.558516269,2.614573717
2.307507414,5.289784886,2.428349733
2.584299823,5.274331504,2.741518021
1.622537373,5.186523396,2.080875158
4.274961306,5.706359943,2.981140137
3.124599453,5.342849283,2.247107267
3.103645358,5.539261025,2.390019417
3.612920415,5.468276318,2.32428956
2.467766902,5.250103192,2.309279442
2.996305457,5.352468306,2.439558268
2.75475207,5.345974907,2.504496098
3.38312535,5.424683037,2.216716528
3.38025323,5.415875088,2.562888861
2.579656963,5.269086015,2.330401897
1.904313857,4.945745137,2.108850002
1.687163172,5.166916962,2.021511316
2.484101182,5.298404342,2.249964237
2.165062809,5.20677511,2.289253235
3.213329391,5.493195314,2.497354746
2.622979542,5.300083242,2.769326448
2.530802716,5.221935777,2.040637255
2.331512147,5.095337881,2.072082996
3.86762794,5.448539521,2.411375761
3.229849413,5.402969121,2.425158739
3.853453769,5.749053063,2.774441719
2.452389364,5.172932592,1.932553291
2.625996988,5.323497385,2.451645136
2.026918646,5.169115596,2.063758135
3.537096443,5.510395014,2.444852114
3.376800494,5.573772214,2.651361227
2.452988726,5.205258906,2.126577854
2.952135345,5.394480372,2.724966049
2.129421002,5.205450839,2.553680897
2.572573318,5.272319644,2.374510765
2.504536919,5.333942271,2.376350641
3.039788668,5.32677401,2.321171522
2.513084314,5.205989491,2.47512126
3.975139824,5.627173011,2.664444208
2.82950837,5.416112769,1.638097405
4.357716546,5.667661306,2.799754143
3.670068038,5.650957605,2.63520503
3.250289621,5.44698892,2.47075963
2.904439577,5.414445563,2.747966051
3.800145844,5.539840265,2.675601006
2.427976171,5.260075813,2.2671175
2.867068134,5.351799291,2.367933512
2.400933698,5.077474669,2.037370682
3.407248063,5.509819214,2.241945028
3.018860028,5.407292436,2.359740496
2.345510379,5.159246853,2.104675055
1.903696781,5.168104678,1.888627887
2.548495664,5.232713623,2.30421257
3.201135435,5.349709695,2.498551369
3.23201537,5.467551924,2.686040163
2.346756741,5.297240703,2.336992502
2.891635424,5.219229449,2.320937872
1.281154765,5.228426425,2.105807543
3.755031544,5.56811259,2.624094009
3.486517891,5.489156459,2.695412636
4.141363692,5.535610853,2.723301649
2.585381942,5.376452401,2.361615896
3.528780021,5.487708704,2.609438896
3.187911643,5.435713699,2.905519485
3.718131507,5.714223017,2.567342997
2.585294058,5.351127525,2.469582319
2.91259571,5.294748666,2.213102579
2.947345956,5.447562312,2.595359087
2.135974596,5.170322918,2.285109282
1.668590873,5.39824543,2.177535057
4.028032238,5.544958486,2.456725359
3.481425124,5.506211349,2.531380177
2.440957294,5.221070013,2.191394091
2.853918124,5.292127642,2.135452509
3.093810325,5.316227653,2.349557638
3.296043355,5.417436696,2.348570824
2.553399594,5.094172866,2.140413046
2.187455543,5.197479416,2.17727375
2.852466585,5.333501306,2.376346588
2.976076789,5.257380147,2.261813164
3.025578381,5.487762019,2.558480263
3.188517368,5.309785849,2.396319866
3.299690088,5.473973091,2.41971159
4.009065927,5.489681352,2.857101202
4.177508722,5.574125124,2.622903585
3.231874,5.37445258,2.477109909
2.848018582,5.352480001,2.356805086
2.862553746,5.425993894,2.383603334
2.882645344,5.354665564,2.496057272
3.311368438,5.372351633,2.292516232
3.559430187,5.434719636,2.682144403
2.814059115,5.311007962,2.262721062
3.936554352,5.609428468,2.676100969
1.530923448,4.79089349,1.630625844
2.938426217,5.399844874,2.495752573
3.35219726,5.627706159,2.551006556
4.095609958,5.614501974,2.626459122
2.608199302,5.302767213,2.033276796
3.364612386,5.481794889,2.226152897
3.656160785,5.592193339,2.763224363
3.829335871,5.535942436,2.701013327
2.620227294,5.159344196,2.287996769
2.296555349,5.23518743,2.333733559
3.662754967,5.568498176,2.791851759
2.267973798,5.24706872,2.353622198
3.365767769,5.356465885,2.412607908
2.132707774,5.083011842,1.873561502
3.246204675,5.287678435,2.37887454
4.343523113,5.68426388,2.567013979
3.789809307,5.321966734,2.373377085
3.152966024,5.422912642,2.486841917
3.010117432,5.216027465,2.296186924
3.727133454,5.280280404,2.280061245
2.61017539,5.291314505,2.159100533
3.766714021,5.314938123,2.619923115
2.14385504,5.283630638,2.024902344
2.461433275,5.249239493,2.783156157
2.05444508,5.240185951,1.990343452
3.964399815,5.410197921,2.653962851
2.782815608,5.499309662,2.860850573
4.325817782,5.428751817,2.423514128
3.91194183,5.657906072,2.748971701
4.205202151,5.521974645,2.432704449
3.05840895,5.327965166,2.251589537
1.505130261,5.200444407,2.063723326
2.391322243,5.259170837,2.173546553
0.9377081002,4.162199117,1.372367501
3.260403956,5.356116759,2.450079441
2.504279632,5.2308507,2.035791159
4.338389069,5.626172756,2.4107306
2.84715729,5.472621302,2.447167635
3.675411558,5.322282495,2.536871672
2.523074133,5.21080055,2.071997166
1.492006392,4.731539665,1.580963492
2.243137526,5.060700456,2.258650303
2.901161576,5.452146353,2.494508028
2.779660059,5.424117557,2.3249681
4.669350869,5.765161701,2.856494665
2.830507937,5.437629592,2.17416358
2.667952816,5.130349197,2.411750555
4.186304632,5.64054574,2.016102076
2.569506169,5.254788016,2.396522522
3.240768629,5.411544894,2.30108285
2.815656668,5.378540966,2.550297499
3.522674272,5.408721961,2.441393614
3.578264416,5.461630885,2.532083988
4.237969774,5.730265614,2.730070114
3.468479945,5.480854484,2.344616175
3.811448582,5.474926566,2.233994722
2.559197493,5.282349362,2.156199217
2.037111233,4.857987248,1.882478714
3.403051328,5.365089124,2.56616807
2.941003558,5.260075813,2.120043755
2.847330649,5.288409364,2.127236605
3.965977245,5.656830489,2.617488146
3.73427867,5.531641479,2.636639357
3.654082196,5.577888461,2.801738024
3.859271274,5.618112934,2.665728807
2.934600966,5.429945381,2.280468464
2.758104884,5.289657274,2.302059889
4.292654598,5.789994018,2.102813721
2.823992867,5.269757781,2.119786978
1.085228962,5.176903341,2.045861006
4.253967311,5.56554832,2.478902817
1.985838213,5.12666738,2.3057096
1.590289311,5.131570966,2.15639472
2.497284214,5.273253513,2.510128737
2.746791138,5.264546345,2.176036358
3.725274659,5.692397312,2.405750513
3.694956421,5.371037681,2.739066839
2.543340294,5.33344524,2.344244719
2.670352842,5.146783228,2.075351954
4.073006544,5.525006022,2.681733847
2.189385195,5.270464632,2.356759787
2.903985541,5.415861329,2.354707956
2.827316272,5.34147101,2.518273592
3.08618562,5.359378593,2.582133055
2.314750144,5.333558061,2.180977583
4.070829924,5.560751019,2.42190814
1.692181471,4.640212436,2.16088295
3.386706385,5.433076164,2.52520299
3.754029913,5.447247583,2.53486371
3.099442432,5.22392184,2.180012465
3.963789618,5.373539349,2.359125137
3.182641045,5.38206387,2.613553047
2.87614025,5.322284559,2.822802305
3.069871633,5.458699603,2.411118269
2.891356812,5.255228293,2.24167943
4.136727023,5.460826692,2.719865084
2.905908314,5.287655389,2.461188555
2.966933471,5.455380326,1.470716119
3.967016368,5.526025539,2.652215958
3.370364881,5.543833028,2.507600546
2.641973371,5.255577075,2.504259348
3.300531774,5.37785716,2.470252991
4.19971279,5.510460023,2.648324728
3.437610329,5.428946846,2.661534548
2.962851621,5.263348654,2.21974659
3.040211403,5.429487217,2.41838336
1.674096917,5.150756041,2.138069868
3.557263198,5.505246523,2.530342102
4.38536354,5.810607241,2.849956274
3.744822618,5.400689655,2.685865164
2.703499688,5.21148298,2.23542738
1.54395049,5.311851368,2.133203268
1.788270572,5.048694306,1.955819607
3.585721609,5.748401934,2.915522337
2.812300243,5.218454492,2.34042573
3.497071127,5.24025784,2.489865065
2.867832772,5.226389111,2.194865227
2.851379823,5.260529848,2.029872179
2.980313424,5.327640117,2.608463764
3.84425129,5.474796202,2.510892153
3.408539658,5.436093438,2.591817856
3.477530391,5.413819544,2.371239901
2.841271164,5.369089798,2.162100554
3.372675648,5.466092475,2.500929356
2.897095892,5.253615778,2.154444933
3.081777001,5.512939678,2.478638887
3.167187319,5.427581643,2.595468283
2.759706564,5.30193275,2.455346346
2.767352938,5.235359413,2.442955256
4.497675821,5.483411531,2.537410498
2.785495107,5.360676378,2.241441011
2.706796951,5.064365763,2.238010883
4.398672635,5.65129882,2.798761368
2.382880961,5.203876849,2.272125483
1.883741909,5.009110643,1.828291893
3.054311277,5.253530475,2.576853991
2.936369298,5.348853218,2.528111219
4.219195052,5.447161591,2.528163671
3.64995735,5.519675917,2.705857277
5.116128247,5.889762872,3.030413866
3.695507112,5.565907421,2.58798027
3.769240455,5.423506328,2.220870256
2.059102558,5.250225988,2.100666285
2.245845746,5.397423006,2.191452503
3.129495471,5.414329646,2.42898488
3.482555741,5.417521311,2.514576197
2.839455881,5.224194605,2.506328344
3.355251338,5.361424849,2.537560701
3.815837251,5.612967195,2.805785894
2.619037342,5.366132031,2.236633301
3.115941472,5.35811314,2.120051384
2.830130089,5.3366486,2.42306447
1.863705001,4.882185978,1.976032376
2.630881828,5.359880096,1.402564526
3.217939574,5.455453935,2.488887072
3.576930858,5.521714263,2.711065292
3.135535523,5.370569886,2.47418952
4.379152537,5.433385046,2.6033566
2.310142713,4.972939127,1.830001831
3.159630375,5.445085753,2.554019928
3.157130427,5.477128639,2.568549156
3.100189527,5.255001619,2.300588131
3.214719015,5.192265228,2.20864892
2.352281015,5.306976331,2.104676247
3.361807339,5.522375366,2.584727764
2.736671128,5.311436888,2.43170619
4.229440781,5.665181995,2.843913317
2.80327611,5.307285557,2.703282356
3.408267236,5.580029309,2.64877677
3.187877591,5.322042063,2.455747366
2.311480742,4.85933938,1.864721417
1.966715052,5.298967071,2.284806013
3.512596398,5.317806803,2.526708126
4.25621754,5.736930308,2.703440428
1.704934372,4.738259738,1.771657944
3.252797137,5.335851285,2.54718399
2.828014696,5.249666011,2.240606546
3.2305143,5.246302363,2.447268724
2.903667372,5.219130386,2.415656567
2.709152777,5.269734392,2.547642946
3.301590159,5.52133762,2.479603052
3.235282708,5.545088849,2.698204756
2.815253023,5.334925671,2.220519304
3.289057396,5.348950905,2.234584093
3.199410443,5.270939994,2.276635885
3.015622959,5.5549115,2.334015846
3.692428268,5.592423109,2.237206697
2.438537834,5.143180523,2.290477753
2.284902624,5.217566027,2.096074104
2.41453998,5.252757238,2.29157877
2.727126574,5.339271688,2.484344244
4.299050999,5.828834713,3.008950233
2.940528196,5.39852645,2.236584663
2.807443264,5.311950086,2.355108023
2.564759775,5.145220244,2.379201412
2.923795259,5.442343309,2.391773939
3.17745747,5.3633631,2.289744616
3.111815594,5.258249695,2.228375673
2.288303937,5.192468512,2.164982557
1.496337618,5.164393624,2.344899893
3.854409996,5.522851416,2.512965441
2.793639889,5.416367304,2.500169516
2.565408152,5.284985522,2.529695511
2.845085752,5.163397497,2.433855295
3.406647154,5.496922878,2.294982195
2.570885818,5.27815022,2.097465992
3.057535619,5.515867177,2.504432678
2.926742708,5.417297733,2.36944294
2.218649348,5.319397648,2.09639883
3.450663513,5.532028442,2.730125427
2.093271329,5.084889899,2.126257181
3.080524275,5.48559847,2.6172297
2.843269437,5.308984751,2.235605001
3.661195423,5.430993103,2.332245111
1.853920703,4.795385348,1.798536658
2.25723998,5.222447599,2.076709986
3.27831601,5.547569879,2.751172066
3.020647966,5.424372092,2.411129475
1.825569781,5.105489364,2.156453371
3.309231718,5.434470948,2.475226641
2.547612014,5.117856335,2.144579887
3.528178768,5.49918377,2.450095415
3.361772598,5.486697099,2.420354128
2.124552157,5.243947568,2.134545088
2.65637886,5.408434405,2.768800735
4.424852612,5.652487912,2.852319717
2.562943632,5.333389861,2.048797846
2.514792624,5.244127807,2.177909613
3.306021135,5.435889466,2.316045523
3.577869542,5.334447214,2.440223455
2.589454677,5.413566041,2.257986307
2.880393224,5.437099196,2.078157187
3.220599122,5.581893263,2.373917103
3.364977678,5.4799557,2.576560497
2.670300559,5.084904345,2.14503026
3.990027382,5.631848891,2.688120604
1.678639854,5.175033539,2.137331009
2.733442487,5.417005362,2.237379074
3.262198773,5.452592822,2.513050318
3.161187855,5.399105346,2.354323626
3.167779285,5.429162513,2.427627087
3.457210227,5.414781274,2.673610449
3.556071698,5.507447221,2.558859348
2.14834449,5.312723323,2.131083488
3.145206485,5.610749299,2.41707778
2.371680381,5.272799477,2.27624011
3.983186576,5.638049919,2.663582325
2.481983553,5.144610736,2.23522377
3.700578897,5.428170514,2.52060008
2.856538976,5.10482998,2.339464426
1.900097515,5.169774636,2.736557722
3.620251716,5.517963652,2.689090014
3.402157015,5.395095041,2.54701972
2.174359363,5.086338686,2.239461899
1.885644904,5.180246351,2.05730629
2.098638066,5.190816441,2.239724636
2.344080682,5.219190237,2.104486704
2.721147749,5.387841475,2.334334612
2.080919664,5.09633504,2.074632168
3.350066043,5.598471072,2.768139601
3.265157229,5.171422235,2.344636917
2.182265777,5.319896744,2.1226933
2.517458192,5.304894302,2.22884059
3.328030518,5.229965331,2.089715958
1.189072443,5.147690611,2.042701244
2.454493923,5.350236651,2.155169725
2.997418533,5.24524501,2.686665773
4.259277466,5.646285509,2.646539927
2.91210659,5.443140623,2.311762095
3.032136102,5.410957743,2.489777803
3.647623193,5.705964726,2.556529284
2.778803411,5.450902915,2.24957633
2.500458681,5.283607592,2.492116451
2.529074972,5.241433861,2.358121157
3.017907928,5.386677493,2.242256641
3.825253677,5.52858293,2.450574398
3.282550238,5.419723385,2.406560183
3.082987075,5.549468574,2.670461655
3.621239932,5.612039174,2.528797865
3.740183198,5.518211308,2.587035894
3.746082911,5.353853803,2.240757704
3.205720508,5.491023509,2.763534784
3.717317338,5.614120515,2.5190413
3.45034672,5.449160036,2.661497831
3.70682808,5.37266533,2.587879419
4.378868077,5.541214411,2.406837225
2.436428288,5.252680189,2.424244642
2.217010692,5.26568281,2.276715994
3.188230156,5.318664656,2.241505384
3.223683126,5.452123308,2.414484739
2.192900533,5.214342029,2.701598406
3.330302073,5.557954572,2.352152586
3.282493827,5.317624501,2.21986413
3.178074546,5.353131129,2.582303524
1.686482634,5.076140423,2.166487455
3.202336222,5.217590448,1.214203715
2.217097887,5.30636579,2.37578702
2.963437396,5.321768609,2.261631727
2.872298317,5.069495335,2.570941687
3.408145472,5.536134026,2.502185345
2.598531436,5.365071926,2.385890722
2.973833439,5.27679568,2.314693689
3.755880797,5.288536975,2.495588541
1.989362321,5.056672264,2.146183491
4.914916109,5.770357315,2.80866909
2.914865201,5.355267505,2.851713896
2.603105847,5.361348145,2.615160942
2.105038938,5.114553568,2.107178688
2.795555094,5.300732995,3.046770334
3.331807958,5.537916804,2.593592882
2.9035432,5.34337108,2.074804783
3.833163874,5.358980967,2.279828787
2.409625731,5.197860875,2.53490901
3.915943192,5.574724314,2.499248743
1.956273606,5.233463814,2.033468962
2.407687824,5.422279056,2.125677109
2.171083943,5.158855076,2.139992952
2.199173966,5.175186604,2.16836524
3.952825687,5.30287453,2.75437808
1.691577294,5.009967119,2.54593873
2.0781669,5.191418383,2.008430719
3.910580755,5.573015144,2.517370224
3.107524268,5.443124801,2.487710714
3.590297739,5.553716904,2.77997303
3.34518963,5.347346645,2.235204935
3.514514355,5.35159016,2.202780962
3.18314358,5.41352786,2.366160393
3.311177192,5.38797459,2.679391861
2.319456293,5.009416085,2.16526866
3.592995812,5.494830186,2.812673569
2.883790925,5.192420701,2.51946187
3.742518043,5.414002534,2.432530165
4.375805744,5.627295463,2.624092817
3.241226104,5.517843264,2.349228144
3.003272843,5.398551216,2.563962698
2.634034109,5.327899468,2.469406128
3.420835083,5.302608988,2.442033052
3.456973578,5.512540333,2.301262617
4.918950148,5.830448604,2.81936574
3.233065844,5.49089349,2.377684355
2.608458653,5.253071623,2.577922583
2.535713525,5.341964945,2.325382471
2.960901675,5.496339167,2.449771166
2.820155749,5.365852386,2.431848764
3.069082574,5.254799023,2.307132483
2.116375729,5.231294417,2.071642399
3.22833596,5.351206293,2.43979764
2.970136831,5.182515842,2.335737228
2.833151663,5.46384259,2.205405474
2.870214052,5.405170163,2.554884672
2.747147315,5.215668364,2.257174015
4.22422453,5.749036897,2.83091712
2.997792769,5.387759955,2.312425852
2.788916541,5.297222473,2.225425482
2.342888494,5.264152847,2.39761734
2.148004651,5.183175914,2.393635035
3.012355622,5.310886198,2.202914953
3.111234979,5.010137727,1.980737686
2.822661029,5.409490382,2.24954915
2.200434603,5.181088381,2.4134624
3.281051232,5.523859582,2.518330336
3.830243599,5.421266762,2.586415291
3.640483825,5.545500577,2.685343504
3.202367867,5.214446595,2.515541315
2.898669883,5.404441642,2.704823494
3.81343774,5.317694326,2.537202597
3.779542595,5.554081509,2.50858593
1.603793435,5.09022929,2.062732697
3.158441627,5.256644403,2.454232454
4.004871943,5.608708202,2.575715542
2.940685389,5.428830241,2.235406637
3.637165924,5.488201608,2.31891036
3.44486527,5.715219144,2.539319038
3.775150831,5.47866273,2.557110548
3.149184801,5.375238543,2.382382631
2.946639449,5.183702527,2.45042491
3.528310507,5.520294369,2.542401075
4.027701687,5.761654619,2.870498896
2.802619134,5.400876085,2.381323338
3.166676873,5.317771031,2.396383524
4.568678758,5.593621488,2.799978971
3.288024121,5.357364325,2.386108875
3.082028097,5.359789289,2.613028765
3.167375812,5.503059585,2.262486458
2.903675283,5.283039015,2.123989344
2.948084452,5.352011175,2.207624912
3.867475563,5.693154382,2.482725382
3.161430696,5.41761831,2.368626595
3.250592312,5.333094394,2.366945744
3.57187283,5.602632378,2.774776697
1.804244375,5.090735953,2.462073088
3.306062755,5.583627198,2.677455902
3.632204208,5.485966514,2.269690752
5.010520217,5.734346776,3.004841566
2.972577961,5.177025793,2.036730528
3.279354445,5.411221909,2.585197449
1.682579646,5.075680884,2.488765955
3.815130056,5.582742172,2.986603737
3.681495293,5.404609153,2.294563055
3.137600698,5.018118781,2.006545305
2.692566886,5.226427635,2.361493349
3.723125212,5.574038788,2.60656333
4.422320675,5.750121079,2.807631731
2.756527453,5.215799415,2.070234776
1.167359989,5.1542074,1.975244164
4.172317235,5.412996088,2.495871544
1.285998931,5.059240318,2.532264709
3.755425041,5.729060699,2.653333426
3.59064033,5.633294582,2.508463144
1.861642922,4.880593069,2.005285263
2.918437637,5.292922204,2.351998568
2.765995991,5.220009565,2.414266825
2.757680601,5.265905357,2.092314959
3.567644794,5.428776583,2.529173136
3.978188743,5.412927983,2.883466005
3.437782656,5.487376777,2.424752951
3.481979942,5.364941907,2.480077505
2.845308642,5.382860497,2.33591485
2.373143958,5.261619878,2.135410786
3.986907262,5.666233157,2.939463377
2.921009818,5.21318527,2.422626257
3.279200692,5.387842851,2.397262335
4.89111638,5.749776425,2.903033972
3.452454203,5.488304798,2.750912666
3.803605802,5.507273862,2.84253788
1.739752895,5.09300338,2.018655777
2.528598063,5.427796966,2.151140213
2.771992874,5.262439206,2.412692785
3.323585439,5.451278182,2.548359871
2.757601833,5.266345978,2.260818481
3.194780654,5.324700236,2.28673315
3.257712418,5.40265164,2.457383156
2.912232481,5.295859334,2.196749926
2.971895876,5.530211611,2.350992441
3.533545677,5.54074868,2.634835482
3.029195533,5.549955287,2.243078232
3.228082457,5.528597032,2.532644272
3.747052553,5.559371713,2.369048357
2.940975697,5.322209918,2.542271376
3.503998956,5.436187684,2.360889196
1.949570559,5.059342132,2.555424929
2.682138338,5.323557235,2.329932451
2.773928718,5.292220513,2.547805548
2.882918626,5.184475075,2.166880846
4.670468072,5.766505578,2.82298255
1.470886849,4.971451128,1.861886501
2.865113545,5.256321419,2.17339015
3.054400021,5.243063574,2.26328516
2.622516047,5.398311815,2.377821207
4.639118279,5.614560448,2.741321325
3.530277307,5.44523985,2.491072655
3.821867671,5.458642161,2.463426113
3.241678764,5.449190306,2.60697484
2.228360726,5.085840278,2.203944921
3.118376067,5.492013789,2.210964441
3.294199351,5.512002713,2.506313801
1.190293352,4.983287703,2.036592007
3.112849213,5.30981887,2.356512785
4.88811768,5.793838187,2.87333107
4.501870148,5.762019224,2.619932413
2.213590805,5.365229119,1.899110436
1.856128968,5.05554371,2.205294371
3.962610845,5.741139082,2.825468302
3.194318363,5.567827786,2.440038919
4.541311409,5.755203184,2.72936368
2.415598021,5.261480228,2.403512716
3.151889753,5.442308224,2.49613595
2.437011999,5.274059082,2.552149057
1.864026954,5.190498616,2.180389166
2.270964242,5.200605727,2.599305391
3.809710864,5.580087439,2.423179388
2.933799524,5.394120927,1.627896428
3.021670922,5.396810745,2.261317015
3.387852137,5.614206162,2.623202562
2.510799861,5.228406131,2.472539663
4.44522162,5.79089521,2.901311159
2.989681351,5.294058325,2.321353912
2.915007603,5.447978856,2.376728773
2.737189658,5.423523182,2.410346031
2.986926523,5.262900809,2.193671227
3.569467817,5.474047731,2.338890791
1.367660616,4.800324707,1.678315997
2.339138743,5.084886459,2.291628122
2.367539196,5.30521935,2.351535559
3.052258141,5.399641246,2.381183386
2.559627107,5.225032163,2.192185164
2.787408592,5.265623648,2.57959199
3.758037811,5.45203766,2.445013285
2.822196331,5.306719388,2.188439131
3.455249962,5.417905178,2.359414339
1.532797205,5.033345833,1.853423119
4.273243193,5.651982969,2.447467327
4.927308533,5.912235579,3.009941816
3.590978793,5.440289829,2.33493638
3.310420466,5.337709048,2.36517024
1.748342254,5.38442692,2.590980291
2.639724519,5.268537732,2.35017705
3.622662921,5.528777959,2.570013762
3.413194212,5.63960396,2.598406315
4.196995111,5.540715315,2.505416632
2.350091324,5.309729782,2.821122885
1.104054591,4.806096808,1.831722617
3.409525465,5.52277024,2.420131683
3.394464893,5.295144228,2.362113476
3.921245436,5.733106777,2.858063698
2.68198768,5.333136702,2.280439615
2.88931709,5.378423673,2.293375731
2.541304357,5.129333808,2.069392443
4.051483185,5.588866839,2.75686717
3.393752538,5.420456721,2.243577957
3.600489466,5.580379123,2.473926544
2.95112546,5.157696597,2.456866026
3.054797646,5.24903552,2.234213591
1.124966034,4.597058057,1.640512943
1.929804525,5.217689855,2.128516436
2.713293446,5.276096396,2.310465574
1.483333449,5.009738725,2.056774378
3.14059355,5.059110299,2.732187033
2.666821166,5.236393376,2.464979887
1.736032038,5.171185242,2.087814093
2.269425336,5.106482395,2.473512888
2.651161576,5.108184341,2.299107313
2.737805358,5.379575617,2.421252728
2.491542037,5.314777147,2.234987736
3.43341669,5.30604315,2.583883762
1.543448987,5.001904545,2.310502291
2.192471779,5.199130799,1.935740471
1.29033867,5.116550982,2.063789606
3.505668913,5.450674177,2.410768509
3.796643233,5.583987675,2.502048254
2.622473223,5.354562374,2.081044197
2.625883479,5.21067569,2.074800968
2.702922341,5.010786447,2.281214952
2.630117707,5.460743108,2.218874931
3.215509794,5.512135828,2.562642813
4.030328215,5.579660577,2.76239872
2.201570724,5.205892492,2.215905905
2.665800274,5.250193312,2.14376688
2.644037858,5.315958328,2.176875114
2.993975428,5.362604998,2.392248631
2.557598737,5.149269418,2.742801666
2.110972704,5.194350353,2.158698082
3.658283403,5.646078785,2.895799875
2.869444255,5.407321329,2.193651915
3.217021871,5.184662193,2.186897039
2.456015631,5.42758921,2.363746405
3.342738181,5.460789887,2.512761116
4.746134507,5.86755846,2.88131547
2.781601234,5.193421643,2.237350941
2.999159003,5.330961458,2.436606169
1.177051847,4.729608293,2.036645174

